Combing the Brown Dwarf Desert with Gaia DR3

We have created an up-to-date catalogue of 214 brown dwarfs (BDs) in binaries with $P < 10^4$ d. This allows us to examine the population statistics of the brown dwarf desert. We searched $\textit{Gaia}$ DR3 NSS results for orbital inclinations of BD candidates, deriving 12 new masses. Three remain as desert BDs whereas nine candidates are found to be low-mass stars. We improved the RV solutions for three previously studied BD candidates. A further 19 BD masses with periods less than $\sim$ 1200 d were identified in the DR3 $\texttt{binary_masses}$ database. We confirm a valley in the mass distribution with a minimum around 30-35 M$_{\textrm{jup}}$, and find that periods $<$ 100 d are still under-populated in comparison to longer periods. The updated mass and eccentricity distribution of BDs still shows a marginally statistically significant split into high- and low-mass BD populations. This hints at two different parent distributions, and two potential origins $-$ either akin to planetary formation, or stellar. There are no low eccentricity BDs at periods around 100 d. The mass-metallicity distribution of BDs indicates that core accretion is not the dominant formation mechanism for BDs as they do not follow the same trends that giant exoplanets do with metallicity. We identify a diagonal envelope bounding the Gaia BDs in the mass-period plane due to the detection thresholds of the currently available NSS solutions from 34 months of data.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
